HADOKEN: An Open-Source Software Package for Predicting Electron Confinement Effects in Various Nanowire Geometries and Configurations

We present an open-source software package, HADOKEN (High-level Algorithms to Design, Optimize, and Keep Electrons in Nanowires), for predicting electron confinement/localization effects in nanowires with various geometries, {arbitrary number of concentric shell layers,} doping densities, and external boundary conditions. The HADOKEN code is written in the MATLAB programming environments to aid in its readability and general accessibility to both users and practitioners. We provide several examples and outputs on a variety of different nanowire geometries, boundary conditions, and doping densities to demonstrate the capabilities of the HADOKEN software package. As such, the use of this predictive and versatile tool by both experimentalists and theorists could lead to further advances in both understanding and tailoring electron confinement effects in these nanosystems.

==> to-do.txt <==
To-Do List


1. Include the triangular geometry polarization condition in the theory section and specify the numerical implementation
2. Expand on the discussion of boundary conditions at the end of Section 2
3. Add a reference to the mesh figure (Figure 2 in the paper) in Section 2
4. Reformat figures
5. Finish Keywords and Program Summary sections
